Chaos persists in large-scale multi-agent learning despite adaptive learning rates

Multi-agent learning is intrinsically harder, more unstable and unpredictable than single agent optimization. For this reason, numerous specialized heuristics and techniques have been designed towards the goal of achieving convergence to equilibria in self-play. One such celebrated approach is the use of dynamically adaptive learning rates. Although such techniques are known to allow for improved convergence guarantees in small games, it has been much harder to analyze them in more relevant settings with large populations of agents. These settings are particularly hard as recent work has established that learning with fixed rates will become chaotic given large enough populations.In this work, we show that chaos persists in large population congestion games despite using adaptive learning rates even for the ubiquitous Multiplicative Weight Updates algorithm, even in the presence of only two strategies. At a technical level, due to the non-autonomous nature of the system, our approach goes beyond conventional period-three techniques Li-Yorke by studying fundamental properties of the dynamics including invariant sets, volume expansion and turbulent sets. We complement our theoretical insights with experiments showcasing that slight variations to system parameters lead to a wide variety of unpredictable behaviors.

==> BUILD.txt <==
Chaos arXiv compilation

Main document: main_new.tex
Engine: pdfLaTeX; bibliography: BibTeX with the included icml.bst.
Tested with TeX Live 2024. No shell escape is needed.

Build from this directory:
  latexmk -pdf main_new.tex

Manual build, if latexmk is unavailable:
  pdflatex -no-shell-escape -interaction=nonstopmode -halt-on-error main_new.tex
  bibtex main_new
  pdflatex -no-shell-escape -interaction=nonstopmode -halt-on-error main_new.tex
  pdflatex -no-shell-escape -interaction=nonstopmode -halt-on-error main_new.tex
Repeat pdflatex if the log requests another pass.

Deliverables:
  output/pdf/chaos_arxiv.pdf: corrected compiled paper.
  output/chaos_arxiv_source.zip: source package for arXiv.

For arXiv, upload the source ZIP and select main_new.tex and pdfLaTeX.
The archive includes main_new.bbl, bibliography databases, the style files
loaded by this document, and only the figures and TeX inputs actually used.
It excludes generated logs, auxiliary files, the compiled paper PDF, and
unused source files. Figure PDFs are included.

Corrections:
  - Repaired the Section 6 equation environment and added sys_example.
  - Matched Body/sec6.tex capitalization for case-sensitive filesystems.
  - Replaced the mixed subfigure/subcaption setup with subcaption.
  - Moved the abstract before maketitle as required by amsart.
  - Kept the complete table of contents on its own page in normal-size type.
  - Sized the TikZ diagram to its panel and removed text overflows.
  - Placed all six figures immediately after their corresponding lemma
    statements, using fixed placement and reserved page space.
  - Repaired two theorem optional arguments and PDF bookmark strings.
  - Disabled editing colors and EPS conversion; added PDF metadata.
  - Fixed editor root-file hints and the latexmk configuration.
  - Generated the bibliography and resolved all cross-references.
  - Expanded and fully justified the Figure 6 caption while keeping
    both limiting expressions together on one line.
  - Restored the full Section 6 text, equations, and Figures 7--8 from version (2).
  - Included all additional Section 6 figure assets in the arXiv source package.

Validation:
  36 pages, 54 bibliography entries; all rendered pages visually reviewed.
  No LaTeX errors, undefined citations/references, or overfull boxes.
  No LaTeX or pdfTeX warnings in the final build.
  Figure/Lemma same-page pairs: 1/1 on p. 7; 2/10 on p. 11;
  3/11 on p. 12; 4/12 on p. 13; 5/13 on p. 14; 6/14 on p. 15.

ArXiv source guidance:
  https://info.arxiv.org/help/submit_tex.html

